Distributed-Memory Breadth-First Search on Massive Graphs

This chapter studies the problem of traversing large graphs using the breadth-first search order on distributed-memory supercomputers. We consider both the traditional level-synchronous top-down algorithm as well as the recently discovered direction optimizing algorithm. We analyze the performance and scalability trade-offs in using different local data structures such as CSR and DCSC, enabling in-node multithreading, and graph decompositions such as 1D and 2D decomposition.

==> figures/stackdata.txt <==
Cores	  	c=1	c=4	c=16	
24		482.9	772.7	1287.9	1287.9
96		629.7	899.6	1259.46	2099.1
384		489.9	918.6	1469.8	1837.3
Mittelmann	538.3	978.7	1538	1538
Rucci		577.1	1113	1947.9	1947.9
Torso		567.7	362.4	608.3	946.3
Kkt_power	543.5	912.2	1344.3	1596.4
Rajat31		390.7	752.5	1401.1	1625.3
Ldoor		570.4	1089.6	1666.4	2179.2
Grid3D200	392.7	763.8	1253	1593.1
Cage15		551.1	977.3	1437.7	1771.4
RMat23		332.3	516.4	795.5	1071.47



==> figures/stackscript.txt <==
set terminal postscript color 16
set auto x
set yrange [0:2300]
set style data histogram
set style histogram cluster gap 1
set style fill solid border -1
set boxwidth 0.9
set xtic rotate by -45
set ylabel "GFlops/sec"
set output "stackdata.eps"
plot 'stackdata.txt' using 2:xtic(1) title col, '' u 3 ti col, '' u 4 ti col, '' u 5 ti col


